Let Training Guide Selection: Online Synthetic Data Filtering via Real-Anchored Utility

Synthetic data can scale training supervision when real-world data are limited, but noise and distribution mismatch can reduce its value. Existing synthetic data selection methods often emphasize fidelity or diversity rather than the learner's evolving needs. We propose FROST, an online framework that estimates synthetic-data utility through gradient feedback anchored in real training data. It calibrates batch utility against recent history to determine when filtering is needed and filters samples only in out-of-band batches to determine what to retain, without an external verifier or held-out validation set. Experiments on two public benchmarks for image classification and LLM fine-tuning for text-to-SQL show that FROST filters out around 20--30% of the synthetic data while improving real-task performance compared with training on the full synthetic data pool. We further apply FROST during training in a large-scale industrial ads re-ranking system, achieving significant performance gains over a highly optimized production baseline, demonstrating its effectiveness and generalizability.

==> figures/utility_accuracy_steps0_30.csv <==
step,low_r0,low_r1,low_r2,mid_r0,mid_r1,mid_r2,high_r0,high_r1,high_r2
0,57.4,57.4,57.4,57.4,57.4,57.4,57.4,57.4,57.4
5,59.87,58.37,59.1,61.53,58.23,56.74,61.66,61.32,59.78
10,58.62,56.44,57.66,58.9,61.15,60.82,55.89,59.09,61.61
15,59.75,62.1,57.73,59.46,59.56,60.48,63.41,59.61,60.18
20,60.53,57.31,59.45,60.7,59.66,60.1,58.31,58.6,59.67
25,57.27,58.14,61.07,60.35,59.04,59.87,62.24,59.28,60.88
30,57.91,55.74,60.42,61.19,57.51,61.11,58.59,58.23,54.78

